The Southern Wide-Field Gamma-ray Observatory (SWGO)

The scientific potential of a wide field-of-view, and very-high duty cycle, ground-based gamma-ray detector has been demonstrated by the current generation of instruments, such as HAWC and ARGO, and will be further extended in the Northern Hemisphere by LHAASO. Nevertheless, no such instrument exists in the Southern Hemisphere yet, where a great potential lies uncovered for the mapping of Galactic large scale emission as well as providing access to the full sky for transient and variable multi-wavelength and multi-messenger phenomena. Access to the Galactic Centre and complementarity with the CTA-South are other key motivations for such a gamma-ray observatory in the South. There is also significant potential for cosmic ray studies, including investigation of cosmic-ray anisotropy. In this contribution I will present the motivations and the concept of the future Southern Wide-Field Gamma-ray Observatory (SWGO), now formally established as an international Collaboration and currently in R\&D phase. I will also outline its scientific objectives.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



